Examining Caregiving Roles to Differentiate the Effects of Using a Mobile App for Community Oversight for Privacy and Security

We conducted a 4-week field study with 101 smartphone users who self-organized into 22 small groups of family, friends, and neighbors to use ``CO-oPS,'' a mobile app for co-managing mobile privacy and security. We differentiated between those who provided oversight (i.e., caregivers) and those who did not (i.e., caregivees) to examine differential effects on their experiences and behaviors while using CO-oPS. Caregivers reported higher power use, community trust, belonging, collective efficacy, and self-efficacy than caregivees. Both groups' self-efficacy and collective efficacy for mobile privacy and security increased after using CO-oPS. However, this increase was significantly stronger for caregivees. Our research demonstrates how community-based approaches can benefit people who need additional help managing their digital privacy and security. We provide recommendations to support community-based oversight for managing privacy and security within communities of different roles and skills.

==> metadata.json <==
{
	"title": "The Name of the Title Is Hope: This is the Longer Version of the Given Title",
	"keywords": ["datasets", "neural networks", "gaze detection", "text tagging"],
	"abstract": "A clear and well-documented LaTeX document is presented as an article formatted for publication by ACM in a conference proceedings or journal publication. Based on the \"acmart\" document class, this article presents and explains many of the common variations, as well as many of the formatting elements an author may use in the preparation of the documentation of their work.",
	"authors": [
		{
			"first_name": "Ben",
			"last_name": "Trovato",
			"institution": "Institute for Clarity in Documentation"
		},
		{
			"first_name": "Lars",
			"last_name": "Thørväld",
			"institution": "The Thørväld Group"
		},
		{
			"first_name": "Valerie",
			"last_name": "Béranger",
			"institution": "Inria Paris-Rocquencourt"
		},
		{
			"first_name": "Aparna",
			"last_name": "Patel",
			"institution": "Rajiv Gandhi University"
		},
		{
			"first_name": "Huifen",
			"last_name": "Chan",
			"institution": "Tsinghua University"
		},
		{
			"first_name": "T. Charles",
			"last_name": "Palmer",
			"institution": "Palmer Research Laboratories"
		},
		{
			"first_name": "John Arthur",
			"last_name": "Smith",
			"institution": "The Thørväld Group"
		},
		{
			"first_name": "Julius P. L.",
			"last_name": "Kumquat",
			"institution": "The Kumquat Consortium"
		}
	],
	"attestation": "[Please add attestation sentence from camera-ready guideline here]"
}
